STEP Survey II: Structural Analysis of 170 star clusters in the SMC

We derived surface brightness profiles in the \emph{g} band for 170 Small Magellanic Cloud (SMC) star clusters (SCs) mainly located in the central region of the galaxy. We provide a set of homogeneous structural parameters obtained by fitting Elson, Fall \& Freeman (EFF) and King models. Through a careful analysis of their colour-magnitude diagrams (CMDs) we also supply the ages for a subsample of 134 SCs. For the first time, such a large sample of SCs in the SMC is homogeneously characterized in terms of their sizes, luminosities and masses, widening the probed region of the parameter space, down to hundreds of solar masses. We used these data to explore the evolution of the SC's structural parameters with time. In particular, we confirm the existence of a physical mechanism that induces an increase of the core radius after 0.3-1.0 Gyr. We suggest that cluster mass could be the main parameter driving the inner expansion, as none of the SCs having $\log (M/M_{\odot}) \leq 3.5$~dex analysed in this work undergoes to such an expansion. We also detected a mass-size relationship almost over the entire range of SCs masses investigated here. Finally, our data suggest that globally the SMC SC system is dynamically evolved.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
